The MAGPI Survey: Impact of environment on the total internal mass distribution of galaxies in the last 5 Gyr

We investigate the impact of environment on the internal mass distribution of galaxies using the Middle Ages Galaxy Properties with Integral field spectroscopy (MAGPI) survey. We use 2D resolved stellar kinematics to construct Jeans dynamical models for galaxies at mean redshift $z \sim 0.3$, corresponding to a lookback time of $3-4$ Gyr. The internal mass distribution for each galaxy is parameterised by the combined mass density slope $\gamma$ (baryons $+$ dark matter), which is the logarithmic change of density with radius. We use a MAGPI sample of 28 galaxies from low-to-mid density environments and compare to density slopes derived from galaxies in the high density Frontier Fields clusters in the redshift range $0.29 <z < 0.55$, corresponding to a lookback time of $\sim 5$ Gyr. We find a median density slope of $\gamma = -2.22 \pm 0.05$ for the MAGPI sample, which is significantly steeper than the Frontier Fields median slope ($\gamma = -2.01 \pm 0.04$), implying the cluster galaxies are less centrally concentrated in their mass distribution than MAGPI galaxies. We also compare to the distribution of density slopes from galaxies in Atlas3D at $z \sim 0$, because the sample probes a similar environmental range as MAGPI. The Atlas3D median total slope is $\gamma = -2.25 \pm 0.02$, consistent with the MAGPI median. Our results indicate environment plays a role in the internal mass distribution of galaxies, with no evolution of the slope in the last 3-4 Gyr. These results are in agreement with the predictions of cosmological simulations.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
